Essential observations of the Lyman continuum

Concurrent observations of Lyman continuum (LyC) and Lyman-alpha (Lya) emission escaping from star-forming systems at low redshift are essential to understanding the physics of reionization at high redshift (z >~ 6). Some have suggested reionization is dominated by numerous small galaxies with LyC escape fractions f_e ~ 10%, while others suggest mini-quasars with higher f_e might also play a role. At z > 3, direct observation of LyC leakage becomes progressively more improbable due to the increase of intervening Ly limit systems, leaving Lya as the primary diagnostic available to the James Webb Space Telescope for exploring the epoch of reionization. If a quantitative relationship between escaping LyC and Lya emission can be established at low z, then the diagnostic power of Lya as a LyC proxy at high z can be fully realized. Past efforts to detect f_e near z ~ 3 have been fruitful but observations at low redshift have been less so. We discuss the sensitivity requirements for detecting LyC leak in the far- and near-UV as a function of redshift 0.02 < z ~< 3 and f_e >= 0.01 as estimated from UV luminosity functions. UV observations are essential to understanding of the physics of LyC escape and the ultimate goal of identifying the source(s) responsible for reionization.

==> arxivabstract.txt <==
Concurrent observations of Lyman continuum (LyC) and Lyman-alpha (Lya) emission escaping from star-forming systems at low redshift are essential to understanding the physics of reionization at high redshift (z >~ 6).  Some have suggested reionization is dominated by numerous small galaxies with LyC escape fractions f_e ~ 10%, while others suggest mini-quasars with higher f_e might also play a role.  At  z > 3, direct observation of LyC leakage becomes progressively more improbable due to the increase of intervening Ly limit systems, leaving Lya as the primary diagnostic available to the James Webb Space Telescope for exploring the epoch of reionization.  If a quantitative relationship between escaping LyC and Lya emission can be established at low z, then the diagnostic power of Lya as a LyC proxy at high z can be fully realized.  Past efforts to detect f_e near z ~ 3 have been fruitful but observations at low redshift have been less so.  We discuss the sensitivity requirements for detecting LyC leak in the far- and near-UV as a function of redshift 0.02 < z ~< 3 and f_e >= 0.01 as estimated from UV luminosity functions.  UV observations are essential to understanding of the physics of LyC escape and the ultimate goal of identifying the source(s) responsible for reionization.
